Time domain boundary integral equations and convolution quadrature for scattering by composite media (extended preprint)

We consider acoustic scattering in heterogeneous media with piecewise constant wave number. The discretization is carried out using a Galerkin boundary element method in space and Runge-Kutta convolution quadrature in time. We prove well-posedness of the scheme and provide a priori estimates for the convergence in space and time.

==> figures/convergence_radau2.csv <==
0.04354199384845243,0.316674424318345,0.06401937033994796,0.9969599569609202,32,0,0,0,0,0
0.006510960237299258,0.04355055234948355,0.009143052553874716,0.260838793502378,64,2.741465238995943,2.86223743353042,2.807760669819635,1.934377107990125,-1
0.0009030891554359805,0.00581896159996537,0.00119648759480987,0.06518723270846667,128,2.849930001285248,2.903857385856012,2.933870473365841,2.000497114565608,-1
0.0001164776495521834,0.0007535112836671558,0.0001518065275161323,0.01622515181393165,256,2.954815273306208,2.949060704459653,2.978499707560927,2.006357454909351,-1
0,0,0,0,0,Inf,Inf,Inf,Inf,Inf
0,0,0,0,0,NaN,NaN,NaN,NaN,NaN
0,0,0,0,0,NaN,NaN,NaN,NaN,NaN
0,0,0,0,0,NaN,NaN,NaN,NaN,NaN


==> figures/convergence_radau2_l2.csv <==
0.0923645320287213,0.5569247341360307,0.109321292236559,1.500115056047217,32,0,0,0,0,0
0.01333150652552907,0.0780515261990745,0.015390615412457,0.4143623438428345,64,2.741465238995943,2.86223743353042,2.807760669819635,1.934377107990125,-1
0.001751819577430569,0.01164776724429976,0.00202283212204984,0.1100217497612404,128,2.849930001285248,2.903857385856012,2.933870473365841,2.000497114565608,-1
0.0002232233420284821,0.00155632732473803,0.0002580406765053185,0.02794294021670457,256,2.954815273306208,2.949060704459653,2.978499707560927,2.006357454909351,-1
0,0,0,0,0,Inf,Inf,Inf,Inf,Inf
0,0,0,0,0,NaN,NaN,NaN,NaN,NaN
0,0,0,0,0,NaN,NaN,NaN,NaN,NaN
0,0,0,0,0,NaN,NaN,NaN,NaN,NaN


==> figures/convergence_radau3.csv <==
1.927104264591122,4.87487278883558,0.6800869775040529,9.171784813069566,16,0,0,0,0,0
0.04707314557757682,0.3471593905809043,0.05614162938200493,1.440217006750854,32,5.355386557770395,3.811694470179298,3.59857642645084,2.67091629885984,-1
0.002603565208474197,0.01535240032912375,0.002884904779637513,0.1736524835690044,64,4.176343815927308,4.499062054573604,4.282475328793153,3.052011258847017,-1
8.999153698124959e-05,0.000555195414323089,0.0001062151451240219,0.02113274519599709,128,4.854555397123357,4.789324774699969,4.763462302928417,3.038650949996952,-1
2.887820592572534e-06,1.777421195070062e-05,5.803923570738943e-06,0.002673843380956979,256,4.961736311432912,4.965138149833706,4.193817161872839,2.982493321233249,-1
0,0,0,0,0,Inf,Inf,Inf,Inf,Inf
0,0,0,0,0,NaN,NaN,NaN,NaN,NaN
0,0,0,0,0,NaN,NaN,NaN,NaN,NaN
0,0,0,0,0,NaN,NaN,NaN,NaN,NaN
0,0,0,0,0,NaN,NaN,NaN,NaN,NaN


==> figures/convergence_radau3_l2.csv <==
2.29761031028587,12.7310677789249,1.15682191261227,19.27719815548873,16,0,0,0,0,0
0.06474218096344667,0.8081356697203194,0.06972134638526077,3.20502835034108,32,5.355386557770395,3.811694470179298,3.59857642645084,2.67091629885984,-1
0.002838795563088325,0.03533581730541534,0.003076917268837791,0.3792356744050028,64,4.176343815927308,4.499062054573604,4.282475328793153,3.052011258847017,-1
9.963928444216278e-05,0.001228404216364134,0.0001167576827492005,0.04555018881833523,128,4.854555397123357,4.789324774699969,4.763462302928417,3.038650949996952,-1
3.269448877784798e-06,3.987719485873815e-05,3.812386467211922e-06,0.00565893276666968,256,4.961736311432912,4.965138149833706,4.193817161872839,2.982493321233249,-1
0,0,0,0,0,Inf,Inf,Inf,Inf,Inf
0,0,0,0,0,NaN,NaN,NaN,NaN,NaN
0,0,0,0,0,NaN,NaN,NaN,NaN,NaN
0,0,0,0,0,NaN,NaN,NaN,NaN,NaN
0,0,0,0,0,NaN,NaN,NaN,NaN,NaN


==> figures/convergence_stationary_l.csv <==
0.5,9.7622,2.8438,1.1665,0,0
0.25,3.0214,0.80685,0.45119,0,0
0.125,1.1075,0.38272,0.14287,0,0
0.0625,0.53137,0.1188,0.019491,0,0
0.03125,0.26022,0.029701,0.0031367,0,0
0.015625,0.12746,0.0076792,0.00039698,0,0
0.0078125,0.063078,0.0025565,0,0,0


==> figures/convergence_stationary_p.csv <==
0.5,5.138,3.4454,2.0207,0,0
0.25,3.1825,1.1823,0.74566,0,0
0.125,1.0746,0.37935,0.24186,0,0
0.0625,0.32423,0.11551,0.009761,0,0
0.03125,0.12538,0.015804,0.0012311,0,0
0.015625,0.026372,0.0023242,7.0832e-05,0,0
0.0078125,0.0061732,0.00030877,0,0,0


==> figures/e_scatter_r2_h.csv <==
psi_d, lambda_d, psi_n, lambda_n, n, rated1, ratel1, rated2, ratel2 
1.40355442584425,3.695936086901393,0.2902097799753737,3.002590458706414,16,0,0,0,0,0
0.1831748861681148,1.201415618009128,0.1769903910969154,1.789810631072305,32,2.937791384296638,1.621204485065565,0.7134251008301968,0.7464007576813362,-1
0.05795892400901521,0.3921393484171199,0.06236922156265445,0.6222926315024623,64,1.660119002099853,1.615297005161456,1.504764880046613,1.52414188416796,-1
0.01112966360618169,0.07648875975709439,0.01195188275545831,0.1532621624139199,128,2.380620824003742,2.358046753072709,2.383596351704314,2.021591597234518,-1
0.001633282647838822,0.01080762937922327,0.001679942872538951,0.03172968532015683,256,2.768563604610143,2.823197648216707,2.830753821640643,2.272096447821339,-1
0.0002110307353521009,0.001398716166679625,0.0002191618099194627,0.007186030573789534,512,2.952249439025109,2.949874967367221,2.938343845902603,2.14256623479016,-1
2.659431552450561e-05,0.0001761056686290559,2.769244659197045e-05,0.001709290061186893,1024,2.98826332310353,2.989589980863058,2.98443199842012,2.071797834830965,-1
3.325364022478379e-06,2.207315391840354e-05,3.471575577961166e-06,0.0004176283362044225,2048,2.999533721863202,2.996076659864296,2.995830034487491,2.033105731012595,-1


==> figures/e_scatter_r2_l2.csv <==
1.819375146763773,10.44449815749547,0.6142403684773073,5.89398063063899,16,0,0,0,0,0
0.2280063396174014,2.572377219093095,0.2335807664735684,3.214728431501065,32,2.996297207155773,2.021569051444712,1.394881846161219,0.8745454502469889,-1
0.06628084885280998,0.928796413634732,0.06851254582613753,1.493945359626752,64,1.782409954203061,1.469667911532683,1.76948138493091,1.10556948592478,-1
0.01226021372772398,0.1809946095749518,0.01304795394354272,0.3607324524946072,128,2.434607949930616,2.359415670273,2.392544599783108,2.05012626024146,-1
0.001712267570970441,0.02608663231392751,0.001794863086431862,0.08079053747373051,256,2.840004059071602,2.794564116469514,2.861877891324245,2.158670984325658,-1
0.00022007120267078,0.003359300608134848,0.0002309143344312343,0.01869789840031562,512,2.959865885617188,2.957077903166635,2.958444159385109,2.111310204678636,-1
2.766299022908783e-05,0.0004231344486813861,2.907564006953278e-05,0.004501170938500478,1024,2.991941356242644,2.988972851551556,2.989474877265548,2.054503864390016,-1
3.47578560489735e-06,5.302397368198305e-05,3.646290405879024e-06,0.001103838639141209,2048,2.992546111951717,2.996399448016646,2.995309578100291,2.027771062090795,-1


==> figures/e_scatter_r3_h.csv <==
psi_d, lambda_d, psi_n, lambda_n, n, rated1, ratel1, rated2, ratel2 
0.2610008646856229,1.179844761808982,0.1810347095436751,1.943700392949091,16,0,0,0,0,0
0.05908544543196049,0.3078095337937015,0.05452009162848851,0.6192752870113113,32,2.14317988741309,1.938487227225034,1.73140643792206,1.650153075614608,-1
0.00398944640865967,0.02328155589987937,0.004182436664400704,0.08981439711177312,64,3.888542322482498,3.724778535506508,3.704372388312737,2.78556224412973,-1
0.0001544970124682285,0.0009612404281634588,0.0001662284708405058,0.009660719156084342,128,4.690537720371426,4.598146339067056,4.653104286875771,3.216744231128428,-1
5.45251445541053e-06,3.221813099242433e-05,5.790671708971828e-06,0.001179722991424678,256,4.824513440899011,4.898952617750552,4.843292982835627,3.033682446295882,-1
2.451885527406081e-07,1.027416229581265e-06,2.115639873621254e-07,0.0001469736047452605,512,4.47495815988785,4.970780130595742,4.774564731876325,3.004819155563034,-1
#3.630737409229222e-07,4.485799437108021e-08,1.19638775928969e-08,1.859830515651133e-05,1024,-0.5663709672457279,4.51751184021494,4.144337111346547,2.982314020927354,-1
#0,0,0,0,0,Inf,Inf,Inf,Inf,Inf


==> figures/e_scatter_r3_l2.csv <==
0.3300641712066989,2.303193024999655,0.2263868589919374,4.210582447668889,16,0,0,0,0,0
0.0586799833022137,0.7632999896973433,0.05438829643875382,1.624609580531995,32,2.49180617548609,1.593313247987074,2.057422073689871,1.373926757070097,-1
0.00381393304692784,0.05754319654694328,0.003960337870517305,0.2339758963380164,64,3.943517037810926,3.729532901170209,3.779600816008284,2.79566123784568,-1
0.0001503542139439387,0.002519025254647813,0.0001569806092226358,0.02629205868506175,128,4.66484230987662,4.513707874485615,4.656965248353886,3.153660898879767,-1
4.920603730131071e-06,8.740193260829449e-05,5.176102088297952e-06,0.003228284635823473,256,4.933386155432419,4.84905659518251,4.922576481416189,3.025787419476392,-1
5.433047596740801e-07,2.780540726457114e-06,1.655833210386334e-07,0.0004005583825725408,512,3.179001745865041,4.974227807067217,4.966236807150363,3.010683345582525,-1
1.023586091748742e-06,1.005148075354553e-06,5.1774415297206e-09,5.04737602380502e-05,1024,-0.9137988585692051,1.467957417885707,4.999174193623602,2.988407060140259,-1
0,0,0,0,0,Inf,Inf,Inf,Inf,Inf


==> figures/error_complicated.csv <==
psi_d, lambda_d, psi_n, lambda_n, n, rated1, ratel1, rated2, ratel2 
17.58944242330202,20.67427707559276,10.85302093833694,11.84945203472477,4,0,0,0,0,0
14.03672852190775,15.51560222792841,7.791227868668439,10.56016515551187,8,0.3255030185275886,0.4141171878597153,0.478174058013593,0.1661879468963614,-1
10.50793774982173,10.96720528497537,4.508324817792162,9.166918359438405,16,0.417727173356411,0.5005237570022603,0.7892592464131757,0.2041236678583493,-1
6.869038052812245,6.775001123900482,3.703402759306178,4.434228466649579,32,0.6132995771285864,0.6949028473064278,0.2837400065078324,1.047753720191026,-1
4.092600380186272,4.246944348769267,0.4915676519889707,6.188176605965584,64,0.7470902742252972,0.6737959818135927,2.913389570460399,-0.4808312661059695,-1
0.4633451070105836,2.037380943099331,0.09897336976927726,2.540975873512633,128,3.142858760641474,1.059709447860839,2.312277676762544,1.284131693708262,-1
0.06252479651764907,1.36585313532567,0.06200047102689387,1.36955781420888,256,2.889586774323223,0.5769133913265845,0.6747612233207679,0.8916725081752196,-1
0.02448474127516031,1.020905380017507,0.02448369739230001,1.020515834984761,512,1.352545505780836,0.4199532048510394,1.340457733619161,0.4244116006011597,-1
0.002909509250352918,0.09756762301321274,0.002909474612612083,0.09760445088212225,1024,3.073035213444198,3.387302868604975,3.072990879652175,3.3862078201664,-1
0,0,1.804621269738486e-06,0.00295752402789841,2048,Inf,Inf,10.65484684723899,5.04448514328887,-1


==> figures/error_pointwise_r3.csv <==
psi_d, lambda_d, psi_n, lambda_n, n, ep1, ep2, rated1, ratel1, rated2, ratel2 
1.791149576219268,1.06868148871763,0.689185332735095,0.6581098281308992,4,1.716087372960424,1.552462863074012,0,0,0,0,0,0,0
0.3639260288995402,0.57464683199915,0.3461084384442004,0.7009591478177127,8,1.07330073027125,0.9328007669836766,2.299168674518315,0.8950844562246875,0.9936678822332059,-0.09100199877871823,-1,0.6770686438208738,0.7349178778319138
0.1672778740801392,0.4340887915109039,0.1540357686329359,0.5204289719932901,16,0.9003526471077581,0.8654844921551437,1.121398607954761,0.4046854013613629,1.167958718256146,0.4296290875091504,-1,0.2534922771303913,0.1080610053191858
0.05875708620555314,0.2271384480951873,0.05847586946074184,0.2262908904333869,32,0.4858444567391975,0.4837050105287852,1.509411873287901,0.9344182375778884,1.39735208505302,1.201522769688206,-1,0.8899956736285146,0.8393804872296957
0.01529338266090752,0.0898475252832476,0.01532091089717521,0.09328955709328871,64,0.2412768528702907,0.2416193699434961,1.941855309734336,1.33802126155487,1.932339333218785,1.278391009833279,-1,1.009804992624809,1.00139136613578
0.003532767143906242,0.026282081350614,0.003541285097677615,0.02850846332200129,128,0.07374893540945648,0.07398034298858214,2.114036979152001,1.773399236199017,2.113157174194666,1.710325317218753,-1,1.709995386999971,1.707522221861392
0.000597142751591825,0.00500917959244261,0.0005967176061471797,0.005263384405879709,256,0.01427425188095088,0.01426241785066917,2.564650894434512,2.391433289090387,2.569152745888582,2.437327606930931,-1,2.369207088361123,2.374923412281439
7.902622715904023e-05,0.0007345918207945207,7.903452249428193e-05,0.0007719240508243783,512,0.001926703285920484,0.001921791866650757,2.917672421813712,2.769559599192297,2.916493475034993,2.769459950800225,-1,2.889208817877758,2.891694573494827
9.018591666582958e-06,9.917513092435512e-05,9.020920759113799e-06,9.936539765946625e-05,1024,0.0002146791067272336,0.0002139725724255026,3.131357466697337,2.888892530647833,3.131136363087053,2.957643458620483,-1,3.165880717033601,3.166954313133392
0,0,0,0,2048,0,0,Inf,Inf,Inf,Inf,-1,Inf,Inf


==> figures/error_pointwise_r5.csv <==
psi_d, lambda_d, psi_n, lambda_n, n, ep1, ep2, rated1, ratel1, rated2, ratel2 
0.5254770813419015,0.6956732409064827,0.3589351121287173,0.8118952724125248,4,1.248142816211352,0.9413001844924175,0,0,0,0,0,0,0
0.1859366637829502,0.4701478545537962,0.1455127412741305,0.4658898969011055,8,1.043115235563068,0.9713013636612994,1.498816567425121,0.5652952940396606,1.302577576079594,0.8013045989297122,-1,0.2588844762897318,-0.0452641094004478
0.03493000062140714,0.1199733614228302,0.03373353459227107,0.1248665041133557,16,0.2559872836827758,0.2537052651200772,2.412272701547317,1.970400425333377,2.108890086156909,1.899602524351064,-1,2.026754494408189,1.936765527281984
0.007437078120446148,0.05250973359247053,0.007486743342991266,0.05338388157354817,32,0.16232278525886,0.1652743832905721,2.231658836724462,1.192057327787618,2.171773288925797,1.22591040712184,-1,0.6572066200021586,0.6182903284348398
0.001018565610274439,0.00953433843191849,0.001023890732065639,0.008064816329184585,64,0.0252134934996282,0.02536978359646125,2.868197012954717,2.461380134698127,2.870276535992565,2.726690626052005,-1,2.686597592997839,2.703680012965107
5.307645546726612e-05,0.00114464216341867,5.312407149678344e-05,0.00121629869544768,128,0.002525555558430648,0.002534477779560285,4.262323074996956,3.058236181065945,4.268552230370924,2.729144111776279,-1,3.319523342821444,3.32335079270137
3.175325542056841e-06,8.706494944746415e-05,3.174981682708489e-06,0.0001045908022305764,256,0.0001769568486246487,0.0001771932369159235,4.063095615218447,3.71666080864566,4.064545547175096,3.539669674635828,-1,3.83513127577165,3.838293069997232
1.147275235232537e-07,4.703232966364771e-06,1.145533900425692e-07,9.518141703168997e-06,512,7.476408863088535e-06,7.489038760938316e-06,4.790621062615018,4.210367336002999,4.792656209758951,3.457932242528509,-1,4.564908320091078,4.564399173532125
2.556894200085813e-08,4.840728292951854e-06,2.53384154290641e-08,4.8394614281626e-06,1024,1.23293454368234e-06,1.233703127212493e-06,2.165747169654716,-0.04157132357722595,2.176621942164196,0.9758334306316755,-1,2.60024925874101,2.601785284038763
0,0,0,0,2048,0,0,Inf,Inf,Inf,Inf,-1,Inf,Inf

